Frequency Logarithmic Perturbation on the Group-Velocity Dispersion Parameter with Applications to Passive Optical Networks

Signal propagation in an optical fiber can be described by the nonlinear Schr\"odinger equation (NLSE). The NLSE has no known closed-form solution, mostly due to the interaction of dispersion and nonlinearities. In this paper, we present a novel closed-form approximate model for the nonlinear optical channel, with applications to passive optical networks. The proposed model is derived using logarithmic perturbation in the frequency domain on the group-velocity dispersion (GVD) parameter of the NLSE. The model can be seen as an improvement of the recently proposed regular perturbation (RP) on the GVD parameter. RP and logarithmic perturbation (LP) on the nonlinear coefficient have already been studied in the literature, and are hereby compared with RP on the GVD parameter and the proposed LP model. As an application of the model, we focus on passive optical networks. For a 20 km PON at 10 Gbaud, the proposed model improves upon LP on the nonlinear coefficient by 1.5 dB. For the same system, a detector based on the proposed LP model reduces the uncoded bit-error-rate by up to 5.4 times at the same input power or reduces the input power by 0.4 dB at the same information rate.

==> bibused.txt <==
@book{AGRAWAL201327,
title = "Nonlinear Fiber Optics",
publisher = "Academic Press",
edition = "5th",
address = "Boston",
pages = "27 - 56",
year = "2013",
series = "Optics and Photonics",
issn = "15575837",
doi = "https://doi.org/10.1016/B978-0-12-397023-7.00002-4",
author = "Govind Agrawal"
}

@article{Sinkin2002,
author={O. V. {Sinkin} and R. {Holzlohner} and J. {Zweck} and C. R. {Menyuk}}, 
journal={Journal of Lightwave Technology}, 
title={Optimization of the split-step {Fourier} method in modeling optical-fiber communications systems}, 
year={2003}, 
volume={21}, 
number={1}, 
pages={61-68}, 
doi={10.1109/JLT.2003.808628}, 
ISSN={0733-8724}, 
month={Jan.},}


@INPROCEEDINGS{Secondini2015, 
author={M. {Secondini} and S. {Rommel} and F. {Fresi} and E. {Forestieri} and G. {Meloni} and L. {Poti}}, 
booktitle={2015 International Conference on Optical Network Design and Modeling (ONDM)}, 
title={Coherent {100G} nonlinear compensation with single-step digital backpropagation}, 
year={2015}, 
volume={}, 
number={}, 
pages={63-67}, 
month = {May},
doi={10.1109/ONDM.2015.7127275}, 
ISSN={},}


@article{Keykhosravi2018,
archivePrefix = {arXiv},
arxivId = {1708.08320},
author = {Keykhosravi, Kamran and Tavana, Morteza and Agrell, Erik and Durisi, Giuseppe},
doi = {10.1109/TCOMM.2018.2811811},
eprint = {1708.08320},
issn = {00906778},
journal = {IEEE Transactions on Communications},
number = {7},
pages = {2994--3005},
publisher = {IEEE},
title = {{Demodulation and detection schemes for a memoryless optical WDM channel}},
volume = {66},
month = {Jul.},
year = {2018}
}


@INPROCEEDINGS{Amari2015, 
author={A. {Amari} and P. {Ciblat} and Y. {Jaouën}}, 
booktitle={2014 48th Asilomar Conference on Signals, Systems and Computers}, 
title={Fifth-order {Volterra} series based nonlinear equalizer for long-haul high data rate optical fiber communications}, 
year={2014}, 
volume={}, 
number={}, 
pages={1367-1371}, 
doi={10.1109/ACSSC.2014.7094684}, 
ISSN={1058-6393}, 
month={Nov.},}




@INPROCEEDINGS{Yan2011, 
author={W. {Yan} and Z. {Tao} and L. {Dou} and L. {Li} and S. {Oda} and T. {Tanimura} and T. {Hoshida} and J. C. {Rasmussen}}, 
booktitle={European Conference and Exhibition on Optical Communication (ECOC)}, 
title={Low complexity digital perturbation back-propagation}, 
year={2011}, 
volume={}, 
month = {Sep.},
number={}, 
doi={}, 
ISSN={1550-381X}, 
}


@article{Liu2013,
author = {Liu, Xiang and Chraplyvy, A R and Winzer, P J and Tkach, R W and Chandrasekhar, S},
doi = {10.1038/nphoton.2013.109},
isbn = {1749-4885 1749-4893},
issn = {17494885},
journal = {Nature Photonics},
number = {7},
pages = {560--568},
title = {{Phase-conjugated twin waves for communication beyond the Kerr nonlinearity limit}},
volume = {7},
month = {May},
year = {2013}
}


@article{Forestieri2001,
author = {Forestieri, E. and Prati, G.},
doi = {10.1109/50.964067},
issn = {07338724},
journal = {Journal of Lightwave Technology},
keywords = {Bandwidth compression,Codes,Optical fiber communication,Optical fiber dispersion,Optical modulation,Optical propagation in dispersive media},
number = {11},
pages = {1675--1684},
title = {{Novel optical line codes tolerant to fiber chromatic dispersion}},
volume = {19},
month = {Nov.},
year = {2001}
}


@article{Ghozlan2017,
archivePrefix = {arXiv},
arxivId = {1503.03124},
author = {Ghozlan, Hassan and Kramer, Gerhard},
doi = {10.1109/TIT.2017.2741470},
eprint = {1503.03124},
isbn = {9781479913534},
issn = {00189448},
journal = {IEEE Transactions on Information Theory},
number = {10},
pages = {6440--6456},
title = {{Models and information rates for multiuser optical fiber channels with nonlinearity and dispersion}},
volume = {63},
month = {Oct.},
year = {2017}
}



@article{Turitsyn2003,
  title = {Information Capacity of Optical Fiber Channels with Zero Average Dispersion},
  author = {Turitsyn, K. S. and Derevyanko, S. A. and Yurkevich, I. V. and Turitsyn, S. K.},
  journal = {Phys. Rev. Lett.},
  volume = {91},
  issue = {20},
  pages = {203901-1---203901-4},
  numpages = {4},
  month = {Nov.},
  year = {2003},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.91.203901}
}

@INPROCEEDINGS{Keykhosravi2017, 
author={K. {Keykhosravi} and G. {Durisi} and E. {Agrell}}, 
booktitle={European Conference on Optical Communication (ECOC)},
title={A Tighter Upper Bound on the Capacity of the Nondispersive Optical Fiber Channel}, 
year={2017}, 
volume={}, 
number={}, 
doi={10.1109/ECOC.2017.8345974}, 
ISSN={}, 
month={Sep.},}



@ARTICLE{Narimanov2002, 
author={E. E. {Narimanov} and P. {Mitra}}, 
journal={Journal of Lightwave Technology}, 
title={The channel capacity of a fiber optics communication system: perturbation theory}, 
year={2002}, 
volume={20}, 
number={3}, 
pages={530-537}, 
doi={10.1109/50.989004}, 
ISSN={0733-8724}, 
month={Mar.},}


@ARTICLE{Xiang2011, 
author={L. {Xiang} and X. P. {Zhang}}, 
journal={Journal of Lightwave Technology}, 
title={The Study of Information Capacity in Multispan Nonlinear Optical Fiber Communication Systems Using a Developed Perturbation Technique}, 
year={2011}, 
volume={29}, 
number={3}, 
pages={260-264}, 
ISSN={0733-8724}, 
month={Feb.},}




@article{Beygi:11,
author = {Lotfollah Beygi and Erik Agrell and Magnus Karlsson and Pontus Johannisson},
journal = {J. Lightwave Technol.},
keywords = {Dispersion; Modulation; Phase noise; Polarization; Self phase modulation; Statistics},
number = {16},
pages = {2379--2386},
publisher = {OSA},
title = {Signal Statistics in Fiber-Optical Channels With Polarization Multiplexing and            Self-Phase Modulation},
volume = {29},
month = {Aug.},
year = {2011}
}



@article{Vannucci2002,
author = {Vannucci, A. and Serena, P. and Bononi, A.},
doi = {10.1109/JLT.2002.800376},
issn = {0733-8724},
journal = {Journal of Lightwave Technology},
number = {7},
pages = {1102--1112},
title = {{The RP method: a new tool for the iterative solution of the nonlinear Schödinger equation}}, 
month = {Jul.},
volume = {20},
year = {2002}
}


@incollection{Forestieri2005,
address = {Boston},
author = {Forestieri, E and Secondini, M},
doi = {10.1007/b100765},
editor = {Forestieri, Enrico},
  title        = {Solving the nonlinear {Schrödinger}
equation},
  booktitle    = {Optical Communication Theory and Techniques},
publisher = {Springer US},
year = {2005},
  pages        = {3--11},
  edition      = 1,
}



@INPROCEEDINGS{Ghozlan2010, 
author={H. {Ghozlan} and G. {Kramer}}, 
booktitle={2010 IEEE International Symposium on Information Theory}, 
title={Interference focusing for mitigating cross-phase modulation in a simplified optical fiber model}, 
year={2010}, 
volume={}, 
number={}, 
pages={2033-2037}, 
doi={10.1109/ISIT.2010.5513376}, 
ISSN={2157-8095}, 
month={June},}



@ARTICLE{Keykhosravi2017Bounds,
       author = {{Keykhosravi}, Kamran and {Durisi}, Giuseppe and {Agrell}, Erik},
        title = "{Bounds on the per-sample capacity of zero-dispersion simplified fiber-optical channel models}",
      journal = {arXiv e-prints},
     keywords = {Computer Science - Information Theory},
         year = "2018",
        month = "Sep.",
          eid = {arXiv:1708.03102v2},
        pages = {arXiv:1708.03102v2},
archivePrefix = {arXiv},
       eprint = {1708.03102},
 primaryClass = {cs.IT},
       adsurl = {https://ui.adsabs.harvard.edu/\#abs/2017arXiv170803102K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{Ghazisaeidi2017,
archivePrefix = {arXiv},
arxivId = {1704.06461},
author = {Ghazisaeidi, Amirhossein},
doi = {10.1109/JLT.2017.2764497},
eprint = {1704.06461},
file = {:C$\backslash$:/Users/20176651/Documents/08074751.pdf:pdf},
issn = {07338724},
journal = {Journal of Lightwave Technology},
keywords = {First-order regular perturbation,multi-channel digital backpropagation,nonlinear signal-noise interaction},
number = {23},
pages = {5150--5175},
title = {{A theory of nonlinear interactions between signal and amplified spontaneous emission noise in coherent wavelength division multiplexed systems}},
volume = {35},
month = {Dec.},
year = {2017}
}



@article{Peddanarappagari1997,
author = {Peddanarappagari, Kumar V. and Brandt-Pearce, Ma{\"{i}}t{\'{e}}},
doi = {10.1109/50.643545},
file = {:C$\backslash$:/Users/20176651/Documents/00643545.pdf:pdf},
issn = {07338724},
journal = {Journal of Lightwave Technology},
keywords = {Fiber nonlinearity,Fiber optic communications,Frequency domain analysis,Schr{\"{o}}dinger equation,Volterra series},
number = {12},
pages = {2232--2241},
title = {{Volterra series transfer function of single-mode fibers}},
volume = {15},
month = {Dec.},
year = {1997}
}



@article{Irukulapati2014,
author = {Irukulapati, Naga V. and Wymeersch, Henk and Johannisson, Pontus and Agrell, Erik},
doi = {10.1109/TCOMM.2014.2362534},
isbn = {9789173851367},
issn = {00906778},
journal = {IEEE Transactions on Communications},
keywords = {Digital backpropagation,factor graphs,near- MAP detector,nonlinear compensation,optical communications},
number = {11},
pages = {3956--3968},
title = {{Stochastic digital backpropagation}},
volume = {62},
month = {Nov.},
year = {2014}
}






==> figures/aux.txt <==
0	4.6114499227855e-11
1	4.62783337557875e-11
2	4.70058813667252e-11
3	4.8569958536669e-11
4	4.9804549432652e-11
5	5.32276218527158e-11
6	5.81112990117511e-11
7	6.46060480616192e-11
8	7.61929060228955e-11
9	9.74424571889975e-11
10	1.25391363938412e-10
11	1.78074680826494e-10
12	2.55829854439159e-10
13	4.11506552607592e-10
14	6.76899950000668e-10
15	1.15584295038754e-09
16	2.24463791574329e-09
17	4.54493734496553e-09
18	1.10256656850781e-08
19	2.81423160924674e-08
20	8.62712218652882e-08

==> figures/data_figs/RPgammaNSDvsb2.dat <==
-22	0.110768995869667
-21.99	0.111389069077304
-21.98	0.111203882694057
-21.97	0.112709773393655
-21.96	0.110618976486594
-21.95	0.11178921639249
-21.94	0.109084008966766
-21.93	0.111371768196824
-21.92	0.110899423474215
-21.91	0.11044098955677
-21.9	0.110088438153296
-21.89	0.111181170230893
-21.88	0.110038642866835
-21.87	0.111512298093095
-21.86	0.110840612832396
-21.85	0.112002141963263
-21.84	0.111086795198687
-21.83	0.110911905171681
-21.82	0.109205762789487
-21.81	0.110498419662919
-21.8	0.111164609087057
-21.79	0.110571201780541
-21.78	0.11091206446217
-21.77	0.110543142776534
-21.76	0.110523782869147
-21.75	0.11013597449534
-21.74	0.111165480248727
-21.73	0.111266177116712
-21.72	0.110931188749608
-21.71	0.111525508169897
-21.7	0.111504316220035
-21.69	0.112150450690599
-21.68	0.110377686239114
-21.67	0.11136710419161
-21.66	0.110584493251927
-21.65	0.110145818573554
-21.64	0.112289881515133
-21.63	0.111060547648492
-21.62	0.111791260721093
-21.61	0.112188171546353
-21.6	0.110712300957592
-21.59	0.11048574227927
-21.58	0.111208109979834
-21.57	0.111024858896596
-21.56	0.111486512179815
-21.55	0.111228032180481
-21.54	0.109971895522136
-21.53	0.112704035407892
-21.52	0.110118615725806
-21.51	0.110797101620024
-21.5	0.111292137539853
-21.49	0.110517939510283
-21.48	0.112085659702929
-21.47	0.110481695753053
-21.46	0.11155810037871
-21.45	0.112008815104839
-21.44	0.11015902043585
-21.43	0.110818030213811
-21.42	0.109647858060028
-21.41	0.11066515931809
-21.4	0.110251691378781
-21.39	0.110587578791467
-21.38	0.110395965617242
-21.37	0.110484422088111
-21.36	0.110653294724508
-21.35	0.110937993787843
-21.34	0.109770878959559
-21.33	0.110763520690885
-21.32	0.110137568813567
-21.31	0.112554908673145
-21.3	0.110950188744424
-21.29	0.110762870615151
-21.28	0.11172295417895
-21.27	0.11087632636509
-21.26	0.110240976737517
-21.25	0.110355432964334
-21.24	0.110266840991737
-21.23	0.110917250702045
-21.22	0.110925410942141
-21.21	0.11165829598953
-21.2	0.11089017950426
-21.19	0.111960772230139
-21.18	0.110223292310385
-21.17	0.113022005233432
-21.16	0.110536224606104
-21.15	0.110061391775058
-21.14	0.109819822996404
-21.13	0.111000739057174
-21.12	0.109855149682208
-21.11	0.110112349163484
-21.1	0.110247961650885
-21.09	0.11032534538359
-21.08	0.110393661098332
-21.07	0.111266697639867
-21.06	0.109554120320854
-21.05	0.109760458610896
-21.04	0.110757116746211
-21.03	0.110373137875921
-21.02	0.1107236096566
-21.01	0.110384506874594
-21	0.110092138352966
-20.99	0.111233817136157
-20.98	0.110525699517035
-20.97	0.110849877449478
-20.96	0.110795708318081
-20.95	0.110684987516423
-20.94	0.111161972598203
-20.93	0.110955463100598
-20.92	0.111290193987338
-20.91	0.110581485100046
-20.9	0.11172482714199
-20.89	0.10987757778749
-20.88	0.110041523993255
-20.87	0.110820088343065
-20.86	0.108835330212545
-20.85	0.110258475871424
-20.84	0.110561204625089
-20.83	0.109991954472921
-20.82	0.110617461307366
-20.81	0.111757643658634
-20.8	0.110389905809334
-20.79	0.109649083004392
-20.78	0.110229099987961
-20.77	0.110224294764662
-20.76	0.110181471717112
-20.75	0.111227371940347
-20.74	0.11093815469691
-20.73	0.110536478259086
-20.72	0.11079133500261
-20.71	0.109030614260749
-20.7	0.110633889850129
-20.69	0.111203461059118
-20.68	0.110860392729013
-20.67	0.110660769001527
-20.66	0.109672617876434
-20.65	0.11063440355508
-20.64	0.11006571157948
-20.63	0.111786006672049
-20.62	0.111073711941105
-20.61	0.111072029345931
-20.6	0.111864969174383
-20.59	0.110431138085383
-20.58	0.111113260619276
-20.57	0.110560637263134
-20.56	0.111134835357583
-20.55	0.109810426708888
-20.54	0.11179429711427
-20.53	0.111139395683237
-20.52	0.108720955929327
-20.51	0.110836308443709
-20.5	0.110452345665113
-20.49	0.110113306160275
-20.48	0.110037047611685
-20.47	0.11018691523405
-20.46	0.110580540693063
-20.45	0.11069345076209
-20.44	0.109667331818407
-20.43	0.111736028906184
-20.42	0.110658526713375
-20.41	0.110071603968328
-20.4	0.110471638532082
-20.39	0.110495273525237
-20.38	0.11073699267545
-20.37	0.109822231819769
-20.36	0.109846527837955
-20.35	0.110592345517928
-20.34	0.109731434917753
-20.33	0.109588586346077
-20.32	0.109368129818115
-20.31	0.11055511300657
-20.3	0.109415035029367
-20.29	0.109618462122376
-20.28	0.109780420934964
-20.27	0.110383541554273
-20.26	0.110575511361711
-20.25	0.110834645051304
-20.24	0.110600276744205
-20.23	0.110882126751538
-20.22	0.112119830300768
-20.21	0.110470403743429
-20.2	0.109999327042121
-20.19	0.110668085587061
-20.18	0.111453790901914
-20.17	0.109510457625983
-20.16	0.111078726029786
-20.15	0.1099678183981
-20.14	0.109867089806532
-20.13	0.110610593890681
-20.12	0.108659352503191
-20.11	0.1105849412815
-20.1	0.109242214779049
-20.09	0.109801489340137
-20.08	0.110959752819895
-20.07	0.109397613601993
-20.06	0.110983319229427
-20.05	0.11175383009304
-20.04	0.110978152755658
-20.03	0.112322524530915
-20.02	0.109706325758407
-20.01	0.109371227613379
-20	0.111259168219459
-19.99	0.11134305747907
-19.98	0.108960228547975
-19.97	0.110537681079783
-19.96	0.110831508271788
-19.95	0.109902140488485
-19.94	0.111704499004545
-19.93	0.112857968841157
-19.92	0.109786994825938
-19.91	0.109793023622958
-19.9	0.11039034060977
-19.89	0.111430586366451
-19.88	0.112906709398154
-19.87	0.11103958225963
-19.86	0.110729444029181
-19.85	0.110813607838878
-19.84	0.109982073753453
-19.83	0.11164302308619
-19.82	0.111132160489245
-19.81	0.108276843047283
-19.8	0.11068642584266
-19.79	0.109350470759414
-19.78	0.110347785048874
-19.77	0.110277738430285
-19.76	0.109898349811368
-19.75	0.110747967266327
-19.74	0.109825950658004
-19.73	0.112752883530057
-19.72	0.109691128510156
-19.71	0.10981985723967
-19.7	0.110984845250037
-19.69	0.110810674012911
-19.68	0.109447414756388
-19.67	0.111141275665019
-19.66	0.111997161547073
-19.65	0.109523962728125
-19.64	0.110999405133725
-19.63	0.111194912392817
-19.62	0.109439149750614
-19.61	0.110540394844858
-19.6	0.11016195669625
-19.59	0.11096499676794
-19.58	0.109623559688534
-19.57	0.111692155625893
-19.56	0.108717728120129
-19.55	0.110512283628851
-19.54	0.110445554343206
-19.53	0.109143622942347
-19.52	0.10984456235576
-19.51	0.110898870387429
-19.5	0.111268321473456
-19.49	0.111343794540128
-19.48	0.110964814933289
-19.47	0.110527026495974
-19.46	0.111634441560144
-19.45	0.110724582501944
-19.44	0.110070488412852
-19.43	0.110005549493258
-19.42	0.109891593660972
-19.41	0.110102672979516
-19.4	0.110471639826817
-19.39	0.108937854708657
-19.38	0.110184893858823
-19.37	0.111159350968739
-19.36	0.109923991001911
-19.35	0.11000954931034
-19.34	0.11018251481794
-19.33	0.109501603059276
-19.32	0.111026703291248
-19.31	0.110911526067506
-19.3	0.11131339550699
-19.29	0.109914447772482
-19.28	0.110644010009059
-19.27	0.110485951551479
-19.26	0.109677860859256
-19.25	0.111052763184533
-19.24	0.111113343129478
-19.23	0.11177507217225
-19.22	0.111709755150993
-19.21	0.110852643198169
-19.2	0.108865377182367
-19.19	0.110243527397021
-19.18	0.110065638193532
-19.17	0.110614815335562
-19.16	0.1085990971815
-19.15	0.111600563279211
-19.14	0.109548439725468
-19.13	0.109886191349744
-19.12	0.110138895803887
-19.11	0.109943379550987
-19.1	0.111094948242944
-19.09	0.109831775706113
-19.08	0.110028491630962
-19.07	0.109981431407719
-19.06	0.110819293572292
-19.05	0.11116393954134
-19.04	0.109924150129449
-19.03	0.108988374196323
-19.02	0.10988128923159
-19.01	0.109640508729963
-19	0.111166638556436
-18.99	0.109241825399611
-18.98	0.110269150046925
-18.97	0.108218003014154
-18.96	0.110703955428798
-18.95	0.110772991804212
-18.94	0.109686900421322
-18.93	0.110148264372723
-18.92	0.110583351624239
-18.91	0.109410640305314
-18.9	0.109967822437314
-18.89	0.110589300956052
-18.88	0.10990469777752
-18.87	0.11058724654045
-18.86	0.110882286368595
-18.85	0.109643810748671
-18.84	0.110147194453535
-18.83	0.111397133262339
-18.82	0.10948842139855
-18.81	0.110346075668317
-18.8	0.111768746697372
-18.79	0.110758094086548
-18.78	0.110806303726454
-18.77	0.109616464981716
-18.76	0.111977797767783
-18.75	0.110266070882473
-18.74	0.110918906461736
-18.73	0.111084030903336
-18.72	0.110448617699032
-18.71	0.110601693193271
-18.7	0.110984014264218
-18.69	0.109994677193621
-18.68	0.109528189534536
-18.67	0.111106939272668
-18.66	0.109209819628676
-18.65	0.110282104127894
-18.64	0.109684985262987
-18.63	0.111209330863863
-18.62	0.108758019162579
-18.61	0.109272329511375
-18.6	0.109958815899947
-18.59	0.108805649062854
-18.58	0.111706832592652
-18.57	0.109340157945564
-18.56	0.110846243294074
-18.55	0.110153227320703
-18.54	0.109065544311199
-18.53	0.110311943143061
-18.52	0.110693855957951
-18.51	0.1095104979394
-18.5	0.110707467582443
-18.49	0.111103046359456
-18.48	0.11106625519478
-18.47	0.110178742596964
-18.46	0.110902069954535
-18.45	0.109916562417561
-18.44	0.108489687891608
-18.43	0.108029334778627
-18.42	0.110848820356244
-18.41	0.11076887807961
-18.4	0.109064572991978
-18.39	0.109852517141474
-18.38	0.11113688871365
-18.37	0.111186821631677
-18.36	0.110791988087614
-18.35	0.109940386953216
-18.34	0.110644500923992
-18.33	0.110872571509576
-18.32	0.111701917563208
-18.31	0.110663969629094
-18.3	0.110051142762918
-18.29	0.109584650675029
-18.28	0.109221161056663
-18.27	0.110372653891315
-18.26	0.110927070069268
-18.25	0.110943046497275
-18.24	0.111420881093652
-18.23	0.110260968674984
-18.22	0.110211370052315
-18.21	0.109361412680734
-18.2	0.110302037844889
-18.19	0.109917630738703
-18.18	0.109179617927989
-18.17	0.110310869261201
-18.16	0.110109766666414
-18.15	0.108291372688035
-18.14	0.109062712165955
-18.13	0.110109266546223
-18.12	0.109631837269061
-18.11	0.110181497132442
-18.1	0.109827540371035
-18.09	0.110563443216132
-18.08	0.111048576559339
-18.07	0.109309687591883
-18.06	0.109690369604428
-18.05	0.109314487878919
-18.04	0.109047398719971
-18.03	0.109478429570756
-18.02	0.110154740926356
-18.01	0.109046236396304
-18	0.110606000776622
-17.99	0.108527815021425
-17.98	0.10799655519813
-17.97	0.109881752228032
-17.96	0.109545318731661
-17.95	0.110314371295367
-17.94	0.109872086267211
-17.93	0.109972310182172
-17.92	0.108924892700109
-17.91	0.109370697896227
-17.9	0.109529581324302
-17.89	0.109113765865353
-17.88	0.109858367597936
-17.87	0.110525767758382
-17.86	0.109597978894684
-17.85	0.109904379660196
-17.84	0.109446560771934
-17.83	0.109537043542219
-17.82	0.11038538416
-17.81	0.110775369294648
-17.8	0.10888391965369
-17.79	0.109801108353604
-17.78	0.110233551465685
-17.77	0.109216595843489
-17.76	0.111272212095765
-17.75	0.110100745590102
-17.74	0.110871667710155
-17.73	0.110922995047721
-17.72	0.111028703739662
-17.71	0.110672383904628
-17.7	0.110572263383828
-17.69	0.108312789791154
-17.68	0.109341305128977
-17.67	0.109603955388518
-17.66	0.111525597999818
-17.65	0.109333225916868
-17.64	0.109516466714407
-17.63	0.109892469642389
-17.62	0.10913037007992
-17.61	0.110618554136738
-17.6	0.110524757696511
-17.59	0.109819160922504
-17.58	0.109896139685638
-17.57	0.109847516936904
-17.56	0.110487162090517
-17.55	0.110066437786369
-17.54	0.111075305942853
-17.53	0.109197564811227
-17.52	0.110721370182421
-17.51	0.110230458854389
-17.5	0.109521284766927
-17.49	0.109834800168702
-17.48	0.109873200790736
-17.47	0.109387507999282
-17.46	0.109820819601723
-17.45	0.109784226462761
-17.44	0.108611639726558
-17.43	0.111068613752461
-17.42	0.109556753082859
-17.41	0.110445694095755
-17.4	0.109090463626065
-17.39	0.110274672351403
-17.38	0.110977673093303
-17.37	0.110499435842012
-17.36	0.110217361721089
-17.35	0.108985611113781
-17.34	0.110073439650711
-17.33	0.111467718008127
-17.32	0.111070180458714
-17.31	0.110463594113711
-17.3	0.110441701820764
-17.29	0.110391938790335
-17.28	0.109906550665102
-17.27	0.110451915241442
-17.26	0.109952977212104
-17.25	0.109191650407004
-17.24	0.111049457741552
-17.23	0.108915451773325
-17.22	0.10766909376581
-17.21	0.109690835846065
-17.2	0.110668706889642
-17.19	0.109369259356956
-17.18	0.108496675727268
-17.17	0.109830712807335
-17.16	0.110653886189906
-17.15	0.10964987886707
-17.14	0.110873327150545
-17.13	0.10957826132862
-17.12	0.111454977090971
-17.11	0.109924026430344
-17.1	0.109405652395678
-17.09	0.110376632046464
-17.08	0.109690347126259
-17.07	0.109704367917893
-17.06	0.109784927295496
-17.05	0.11106200789296
-17.04	0.109751841407209
-17.03	0.109068975770058
-17.02	0.111254604727013
-17.01	0.109157494227856
-17	0.108899027547839
-16.99	0.10895383135865
-16.98	0.109915612310763
-16.97	0.10976051061006
-16.96	0.109745197415536
-16.95	0.108697325234952
-16.94	0.109338155288729
-16.93	0.110013295082079
-16.92	0.109778537372019
-16.91	0.109137836993708
-16.9	0.109279783918991
-16.89	0.11053205918333
-16.88	0.109652004286432
-16.87	0.109345124769095
-16.86	0.109049353415476
-16.85	0.109490832772294
-16.84	0.109201646583613
-16.83	0.110684274757067
-16.82	0.108891956047317
-16.81	0.10983532480192
-16.8	0.109979474316129
-16.79	0.108528720687496
-16.78	0.109380619658576
-16.77	0.108665336024498
-16.76	0.110425992661842
-16.75	0.109346612217216
-16.74	0.107819825143249
-16.73	0.108870174398838
-16.72	0.108878925236167
-16.71	0.108739779288435
-16.7	0.109060663836152
-16.69	0.109853509490124
-16.68	0.110497349847325
-16.67	0.110909439178979
-16.66	0.109490649853744
-16.65	0.109419245175213
-16.64	0.10971049411858
-16.63	0.110479087632346
-16.62	0.110677454711794
-16.61	0.11020269657545
-16.6	0.109163666112374
-16.59	0.10815684273008
-16.58	0.110405801700198
-16.57	0.109588739011569
-16.56	0.109102692593681
-16.55	0.111141385322919
-16.54	0.109078649309905
-16.53	0.109888410636078
-16.52	0.110066212409424
-16.51	0.109250268167988
-16.5	0.109124747584294
-16.49	0.110252463108961
-16.48	0.109639647865675
-16.47	0.110055827623932
-16.46	0.109781188673196
-16.45	0.110426258832594
-16.44	0.109801022533807
-16.43	0.10827838118717
-16.42	0.109006638877169
-16.41	0.110787257766649
-16.4	0.108609469288797
-16.39	0.109451533149613
-16.38	0.109277308362513
-16.37	0.110558075494239
-16.36	0.109424456498215
-16.35	0.110019654221542
-16.34	0.109562328513143
-16.33	0.109935149193274
-16.32	0.110459002089481
-16.31	0.108861397297825
-16.3	0.109886681888451
-16.29	0.108774299945028
-16.28	0.108256034773563
-16.27	0.109983689827129
-16.26	0.109713662047453
-16.25	0.108717964290341
-16.24	0.109895163728424
-16.23	0.109292282133024
-16.22	0.109173591572591
-16.21	0.109237497080025
-16.2	0.109314423669547
-16.19	0.11016491226244
-16.18	0.111039450669604
-16.17	0.108927335117898
-16.16	0.108042063562263
-16.15	0.111364072259547
-16.14	0.109598776847816
-16.13	0.11078269500124
-16.12	0.110559726157307
-16.11	0.111067138837072
-16.1	0.110253734818624
-16.09	0.109505931301551
-16.08	0.108531618352554
-16.07	0.109333184176381
-16.06	0.110500943393663
-16.05	0.108782416245944
-16.04	0.109434142979285
-16.03	0.108347719815474
-16.02	0.110350397892786
-16.01	0.109889455838234
-16	0.109087285531953
-15.99	0.108170547092447
-15.98	0.110980524748298
-15.97	0.109968983941518
-15.96	0.109865674901149
-15.95	0.109946248300478
-15.94	0.108763690184233
-15.93	0.107924155167758
-15.92	0.109922557507893
-15.91	0.109818377917526
-15.9	0.111272813873092
-15.89	0.110563347510084
-15.88	0.109687951684222
-15.87	0.108581034076181
-15.86	0.110444885368202
-15.85	0.109552624007114
-15.84	0.109616176872289
-15.83	0.109898487219627
-15.82	0.108356474676441
-15.81	0.11079972254177
-15.8	0.109062603235352
-15.79	0.10997128910089
-15.78	0.109676192016888
-15.77	0.109427221414279
-15.76	0.109267384069191
-15.75	0.109310545589773
-15.74	0.109542487956429
-15.73	0.108832956164389
-15.72	0.110009560657768
-15.71	0.109821271173957
-15.7	0.109387610224839
-15.69	0.109862628010292
-15.68	0.110113418394527
-15.67	0.109753742237954
-15.66	0.108318639988526
-15.65	0.10881672057045
-15.64	0.109598131798131
-15.63	0.110398662706957
-15.62	0.10952684852471
-15.61	0.110782455542344
-15.6	0.109480175619409
-15.59	0.109008542732955
-15.58	0.109588351984836
-15.57	0.110209923687137
-15.56	0.109120420252123
-15.55	0.108915229537117
-15.54	0.109195595877991
-15.53	0.109664274621055
-15.52	0.109972881940673
-15.51	0.110861752929469
-15.5	0.108605763940851
-15.49	0.109256351841637
-15.48	0.108968871864724
-15.47	0.109598528720042
-15.46	0.109701427123845
-15.45	0.107690761487728
-15.44	0.108109111836951
-15.43	0.110545284810238
-15.42	0.110072674209036
-15.41	0.109893467086527
-15.4	0.108936656801075
-15.39	0.109759405483206
-15.38	0.11095238037021
-15.37	0.107820247221894
-15.36	0.109087149166318
-15.35	0.109531758153608
-15.34	0.110128498664068
-15.33	0.109172853725048
-15.32	0.109022042470478
-15.31	0.108683852287593
-15.3	0.110064390602853
-15.29	0.110008583583884
-15.28	0.10901357694145
-15.27	0.108557443990972
-15.26	0.110672404532708
-15.25	0.109112334450117
-15.24	0.109733596364963
-15.23	0.109521265888686
-15.22	0.10863073824059
-15.21	0.110154339252254
-15.2	0.109836681323982
-15.19	0.109909673084542
-15.18	0.108012552469332
-15.17	0.109158018865891
-15.16	0.10945714225308
-15.15	0.108317781814911
-15.14	0.108817462306317
-15.13	0.109145460010254
-15.12	0.109341739046621
-15.11	0.109882845513784
-15.1	0.109261444706543
-15.09	0.109545490927724
-15.08	0.10836696142906
-15.07	0.109406601456704
-15.06	0.109640758975204
-15.05	0.108648642893706
-15.04	0.107937040162782
-15.03	0.109803622052958
-15.02	0.109914815595411
-15.01	0.108996202743133
-15	0.109559616434459
-14.99	0.109828743721891
-14.98	0.109905810289307
-14.97	0.109089448347528
-14.96	0.109677150200965
-14.95	0.110226229952615
-14.94	0.109859954198397
-14.93	0.108890668030591
-14.92	0.109405489607045
-14.91	0.110288991657881
-14.9	0.10969288409308
-14.89	0.109854242545025
-14.88	0.106665720699298
-14.87	0.111383790369685
-14.86	0.108982081790594
-14.85	0.10840582711872
-14.84	0.109749784091917
-14.83	0.109216344062715
-14.82	0.109217980030964
-14.81	0.110075096285157
-14.8	0.109024102377921
-14.79	0.110233803161058
-14.78	0.109341748233927
-14.77	0.11013973917199
-14.76	0.108443454298014
-14.75	0.108687217400136
-14.74	0.108734424107017
-14.73	0.108701403749832
-14.72	0.109726297640771
-14.71	0.108446102365071
-14.7	0.109646877710661
-14.69	0.108715372212294
-14.68	0.108406479900746
-14.67	0.110258261016811
-14.66	0.108850770574932
-14.65	0.110773716395373
-14.64	0.1092251445807
-14.63	0.109477038734248
-14.62	0.109079436282302
-14.61	0.108471318539299
-14.6	0.108351058367203
-14.59	0.10835017314693
-14.58	0.109049128795853
-14.57	0.108929556483122
-14.56	0.109189409566901
-14.55	0.109112761387517
-14.54	0.109783016326645
-14.53	0.109550978329626
-14.52	0.108666731212157
-14.51	0.109369171492246
-14.5	0.109160558769898
-14.49	0.10890737531821
-14.48	0.109559265667208
-14.47	0.10967100187707
-14.46	0.109683857915008
-14.45	0.108877483630458
-14.44	0.108897432199641
-14.43	0.108649588850223
-14.42	0.107984785271789
-14.41	0.108364908887953
-14.4	0.109859182989425
-14.39	0.110151958873342
-14.38	0.109465344347252
-14.37	0.107874139990805
-14.36	0.108423320721006
-14.35	0.109344315622383
-14.34	0.108752089700113
-14.33	0.108106268519227
-14.32	0.107995059956716
-14.31	0.110280656700406
-14.3	0.109362613037488
-14.29	0.108874444559133
-14.28	0.10971381042156
-14.27	0.108807431305946
-14.26	0.108935130778326
-14.25	0.109561606781158
-14.24	0.10890750768859
-14.23	0.108221015955382
-14.22	0.109644283792818
-14.21	0.109208392415509
-14.2	0.109158541776966
-14.19	0.109730478051845
-14.18	0.108754885327415
-14.17	0.109103157278994
-14.16	0.110749544019118
-14.15	0.108118947000563
-14.14	0.108956859750836
-14.13	0.108253832262841
-14.12	0.110035686175365
-14.11	0.109795689933767
-14.1	0.106381271870852
-14.09	0.109099009311339
-14.08	0.109653652186367
-14.07	0.109648116566028
-14.06	0.109761221294701
-14.05	0.109706333033916
-14.04	0.110142393393451
-14.03	0.110271295839475
-14.02	0.109288934395952
-14.01	0.110286094541311
-14	0.108135236400734
-13.99	0.109054915795554
-13.98	0.109573948549661
-13.97	0.108470171898275
-13.96	0.108102969259908
-13.95	0.108746211443554
-13.94	0.108654896959076
-13.93	0.108921584787811
-13.92	0.10889114998433
-13.91	0.109017702727744
-13.9	0.107548875802668
-13.89	0.10692230920909
-13.88	0.110429694510659
-13.87	0.109313945384069
-13.86	0.1086854025254
-13.85	0.107948671914556
-13.84	0.109180921591717
-13.83	0.108480310033734
-13.82	0.108084384111335
-13.81	0.108745877291518
-13.8	0.109123100364945
-13.79	0.109432955791426
-13.78	0.108803276161843
-13.77	0.107843071000877
-13.76	0.109937828374615
-13.75	0.10876998997549
-13.74	0.107872594450629
-13.73	0.109231745515598
-13.72	0.108431119707929
-13.71	0.109227132099261
-13.7	0.110003914793869
-13.69	0.108484928061386
-13.68	0.109414469717269
-13.67	0.109178926964181
-13.66	0.108702424676645
-13.65	0.108592919237773
-13.64	0.108190103644295
-13.63	0.108110657745578
-13.62	0.11025473731192
-13.61	0.109547465011175
-13.6	0.106845607876948
-13.59	0.109344679887156
-13.58	0.109899564163004
-13.57	0.10908817077117
-13.56	0.109639866305292
-13.55	0.108222669855026
-13.54	0.110119710473142
-13.53	0.108799850749519
-13.52	0.109149518968249
-13.51	0.110053433627126
-13.5	0.109200554597498
-13.49	0.111065458625587
-13.48	0.109237360222108
-13.47	0.110302595038483
-13.46	0.108829156245616
-13.45	0.108935941338148
-13.44	0.107954885079898
-13.43	0.109833589588477
-13.42	0.108897556773639
-13.41	0.108932207039638
-13.4	0.109083739463083
-13.39	0.108952991263824
-13.38	0.109949710281891
-13.37	0.107551161473786
-13.36	0.108822948111058
-13.35	0.10837338907593
-13.34	0.109839758925217
-13.33	0.108992792834953
-13.32	0.109266610721349
-13.31	0.108909274495546
-13.3	0.108191927153897
-13.29	0.108546214628367
-13.28	0.108167914451977
-13.27	0.108386734596179
-13.26	0.109804475777015
-13.25	0.110249407448273
-13.24	0.109757542336058
-13.23	0.109196563181201
-13.22	0.108785452597809
-13.21	0.108291266163221
-13.2	0.108651477918547
-13.19	0.108713365322307
-13.18	0.108212564490375
-13.17	0.109470280953072
-13.16	0.109019129807083
-13.15	0.110055009461779
-13.14	0.107959490302159
-13.13	0.109488746258235
-13.12	0.108761470315908
-13.11	0.108764140895997
-13.1	0.109782115856634
-13.09	0.108306456378971
-13.08	0.108596696532951
-13.07	0.108823562509436
-13.06	0.108820432011498
-13.05	0.108838308104106
-13.04	0.108881392504038
-13.03	0.109634048631015
-13.02	0.111232045959983
-13.01	0.108949371065056
-13	0.109171160643737
-12.99	0.107189791052339
-12.98	0.110376379092434
-12.97	0.109151500176291
-12.96	0.109456978652521
-12.95	0.110135569113646
-12.94	0.107843248118801
-12.93	0.108359912912145
-12.92	0.109463688825636
-12.91	0.107889020118297
-12.9	0.107477582903793
-12.89	0.108108250645938
-12.88	0.108840833303533
-12.87	0.108024994384899
-12.86	0.108676597321279
-12.85	0.106777295396567
-12.84	0.108919533199483
-12.83	0.108896093323583
-12.82	0.108539581363867
-12.81	0.107696537587503
-12.8	0.10796046589266
-12.79	0.108623951015682
-12.78	0.10819530330563
-12.77	0.108560329405112
-12.76	0.109408801024398
-12.75	0.108570355911527
-12.74	0.106605233301209
-12.73	0.109374042216998
-12.72	0.108766713111374
-12.71	0.107992781507622
-12.7	0.110408427139315
-12.69	0.107650043591788
-12.68	0.108554699423743
-12.67	0.108390469778032
-12.66	0.107882203394732
-12.65	0.108994766310743
-12.64	0.107723045382155
-12.63	0.109778702974323
-12.62	0.108491836768988
-12.61	0.107780177898688
-12.6	0.109556069654455
-12.59	0.108277054620769
-12.58	0.110301546349857
-12.57	0.108845591918546
-12.56	0.107909637757211
-12.55	0.108352449839326
-12.54	0.109483293551429
-12.53	0.107985351958604
-12.52	0.108711892319555
-12.51	0.108317733349601
-12.5	0.10979115758189
-12.49	0.110852359049849
-12.48	0.108755231308501
-12.47	0.108702881159534
-12.46	0.108978090941204
-12.45	0.108483453911303
-12.44	0.109125410731842
-12.43	0.109541322249457
-12.42	0.109735155871045
-12.41	0.109289698027743
-12.4	0.108233022510214
-12.39	0.108872121826993
-12.38	0.107555485543912
-12.37	0.108025962937469
-12.36	0.108972358148026
-12.35	0.107353168316728
-12.34	0.108468921362607
-12.33	0.108486399082534
-12.32	0.108733191814339
-12.31	0.108927675458997
-12.3	0.108514427323298
-12.29	0.1089285982189
-12.28	0.108619365952946
-12.27	0.109844624212531
-12.26	0.107947175777662
-12.25	0.108396675900929
-12.24	0.108515885107153
-12.23	0.108490364747084
-12.22	0.109238896266949
-12.21	0.10912246388907
-12.2	0.10846397999805
-12.19	0.108592313020078
-12.18	0.107562467033676
-12.17	0.108980560115576
-12.16	0.108838863965587
-12.15	0.109729102288176
-12.14	0.109142004179345
-12.13	0.107393542466905
-12.12	0.11018510759678
-12.11	0.108633078975777
-12.1	0.108175800465972
-12.09	0.108087742574414
-12.08	0.107369912028916
-12.07	0.109145181872549
-12.06	0.108563906768945
-12.05	0.107872668077194
-12.04	0.108171456190293
-12.03	0.109088487832474
-12.02	0.108344688544476
-12.01	0.108694839506725
-12	0.108174661179234
-11.99	0.110323448745341
-11.98	0.10884642380525
-11.97	0.109512835979671
-11.96	0.109346192507096
-11.95	0.107852658438112
-11.94	0.107942019997951
-11.93	0.109798487637326
-11.92	0.10857526305903
-11.91	0.108571565400739
-11.9	0.109811949071318
-11.89	0.108546122926617
-11.88	0.108357616794124
-11.87	0.108940298660121
-11.86	0.107605244505901
-11.85	0.108970068429121
-11.84	0.1095750042171
-11.83	0.107401575353602
-11.82	0.108582484963662
-11.81	0.108959086608418
-11.8	0.108276155366104
-11.79	0.108287921906313
-11.78	0.108550231067369
-11.77	0.109322431479742
-11.76	0.108439791179589
-11.75	0.108426076562024
-11.74	0.107529419964953
-11.73	0.109348419164304
-11.72	0.109487544192988
-11.71	0.10979541978808
-11.7	0.107877069334777
-11.69	0.109219767572247
-11.68	0.108018748634299
-11.67	0.10848967940628
-11.66	0.108351670591312
-11.65	0.109496313573771
-11.64	0.109733643470549
-11.63	0.10877140000754
-11.62	0.107385224447699
-11.61	0.10889781972186
-11.6	0.108386472098081
-11.59	0.108165924032536
-11.58	0.108734499779132
-11.57	0.109467260418759
-11.56	0.108089484018477
-11.55	0.108023384539042
-11.54	0.108516392672057
-11.53	0.107876082451581
-11.52	0.109250823774895
-11.51	0.10910881548153
-11.5	0.107964373752288
-11.49	0.1079319667969
-11.48	0.108191141821588
-11.47	0.109011625515487
-11.46	0.108687933494889
-11.45	0.109648828643035
-11.44	0.109185424604943
-11.43	0.107954638116043
-11.42	0.109514629073267
-11.41	0.108426088608747
-11.4	0.110260192955066
-11.39	0.109521594527232
-11.38	0.108208249679852
-11.37	0.108757601004017
-11.36	0.107512806137109
-11.35	0.109292781689011
-11.34	0.108529734686437
-11.33	0.107345250109497
-11.32	0.108626296821939
-11.31	0.109733660177794
-11.3	0.109349592761965
-11.29	0.108470243870675
-11.28	0.107410322107291
-11.27	0.108060240814037
-11.26	0.109198711026666
-11.25	0.108653402579293
-11.24	0.108665164370194
-11.23	0.10827568383444
-11.22	0.10910323055321
-11.21	0.109392029932474
-11.2	0.108695316966101
-11.19	0.108852782372243
-11.18	0.107285325176476
-11.17	0.108799148476832
-11.16	0.108316838554921
-11.15	0.108317303407916
-11.14	0.109537349756617
-11.13	0.109136810228314
-11.12	0.109405076716046
-11.11	0.108877119894572
-11.1	0.109222662802116
-11.09	0.108255300339852
-11.08	0.107789482533168
-11.07	0.108238084251379
-11.06	0.109338617452554
-11.05	0.108117807236785
-11.04	0.107092899967861
-11.03	0.10879087453104
-11.02	0.108176351412015
-11.01	0.107920310893046
-11	0.108838496840842
-10.99	0.108613700994629
-10.98	0.109043556861774
-10.97	0.108163656290117
-10.96	0.108059705645604
-10.95	0.109531857778514
-10.94	0.108060720331031
-10.93	0.108321676297094
-10.92	0.109375461808124
-10.91	0.108290406798039
-10.9	0.108234472405438
-10.89	0.106660990988838
-10.88	0.10679099408948
-10.87	0.108703403625977
-10.86	0.109528793728312
-10.85	0.10868244639585
-10.84	0.108861948533656
-10.83	0.10811199896952
-10.82	0.108972018912604
-10.81	0.108133574242774
-10.8	0.108490112655858
-10.79	0.109703660981133
-10.78	0.109373851775362
-10.77	0.109327820757278
-10.76	0.107309232108369
-10.75	0.109846622001748
-10.74	0.108400430560272
-10.73	0.10862317231714
-10.72	0.108691066850616
-10.71	0.108212252755014
-10.7	0.107298485047422
-10.69	0.108951227639227
-10.68	0.109341983163809
-10.67	0.108113302220318
-10.66	0.109281122872621
-10.65	0.108670372837024
-10.64	0.107494995798512
-10.63	0.107693229725213
-10.62	0.108316702026914
-10.61	0.107034803202928
-10.6	0.107958515705159
-10.59	0.109004007949143
-10.58	0.108824193072382
-10.57	0.109427300236268
-10.56	0.109019467252757
-10.55	0.108107786891913
-10.54	0.108282129608913
-10.53	0.108631553536829
-10.52	0.108735980486097
-10.51	0.107275619405277
-10.5	0.106532670445183
-10.49	0.108020378085865
-10.48	0.108151373758416
-10.47	0.109206835074308
-10.46	0.108463529322879
-10.45	0.108811452944902
-10.44	0.108267003225917
-10.43	0.108434986860022
-10.42	0.106875742699859
-10.41	0.108073045087806
-10.4	0.109557514006095
-10.39	0.107809861267232
-10.38	0.108046909401638
-10.37	0.108144236307673
-10.36	0.108831864384485
-10.35	0.108325866340702
-10.34	0.107917574784322
-10.33	0.108486767333875
-10.32	0.107196065503264
-10.31	0.107510788050658
-10.3	0.108211667901829
-10.29	0.108995062691401
-10.28	0.108476719720449
-10.27	0.108455124509317
-10.26	0.107223302074698
-10.25	0.108961449383679
-10.24	0.109961739859806
-10.23	0.109001951834235
-10.22	0.107932680326017
-10.21	0.107590509467825
-10.2	0.109531548914
-10.19	0.107645042874123
-10.18	0.107552194449645
-10.17	0.107252706703366
-10.16	0.107679344165984
-10.15	0.108603559681855
-10.14	0.108823320357028
-10.13	0.107281389563284
-10.12	0.107245931264333
-10.11	0.106667039471948
-10.1	0.107642981164605
-10.09	0.107908622154973
-10.08	0.108790894778625
-10.07	0.107374640602977
-10.06	0.107108260690438
-10.05	0.109017675645049
-10.04	0.107366296628058
-10.03	0.107735086672691
-10.02	0.107696530764869
-10.01	0.107016957407782
-10	0.108053014346137
-9.99	0.107513021455162
-9.98	0.107410857302809
-9.97	0.108242956075146
-9.96	0.108036764661409
-9.95	0.106819998193295
-9.94	0.108102717325913
-9.93	0.108165361834659
-9.92	0.108592238348402
-9.91	0.109178413574721
-9.9	0.109653474241526
-9.89	0.108074498920429
-9.88	0.108516791937453
-9.87	0.108479388909626
-9.86	0.109361061553903
-9.85	0.110497187030823
-9.84	0.107579620933808
-9.83	0.108421533295787
-9.82	0.107605522899381
-9.81	0.107641442157009
-9.8	0.107796628998507
-9.79	0.106805235685962
-9.78	0.108449366571871
-9.77	0.108796918046057
-9.76	0.108245766677565
-9.75	0.108951380333991
-9.74	0.109337064734929
-9.73	0.107139319455445
-9.72	0.107495113573566
-9.71	0.108924072969483
-9.7	0.108669980907943
-9.69	0.108090919424725
-9.68	0.107913195502591
-9.67	0.108068522571172
-9.66	0.108864172131427
-9.65	0.109353934881825
-9.64	0.108238046828941
-9.63	0.107880530922072
-9.62	0.108342494892208
-9.61	0.107336880742322
-9.6	0.10893993777668
-9.59	0.106388010054043
-9.58	0.109056824232564
-9.57	0.108145973749911
-9.56	0.10828693877892
-9.55	0.10799784189867
-9.54	0.106215721115276
-9.53	0.10810219826066
-9.52	0.107268377094615
-9.51	0.108009278896083
-9.5	0.107679299900987
-9.49	0.108530804696622
-9.48	0.106733107670829
-9.47	0.108494756173633
-9.46	0.109172017560154
-9.45	0.108283659624325
-9.44	0.10791887909596
-9.43	0.106311754435987
-9.42	0.108608649416116
-9.41	0.108924783015299
-9.4	0.108640704507255
-9.39	0.107300098435931
-9.38	0.107889786366234
-9.37	0.10829100326842
-9.36	0.107989758865939
-9.35	0.108089342743214
-9.34	0.108143038257696
-9.33	0.109233591909668
-9.32	0.108960825774659
-9.31	0.107492389098979
-9.3	0.107763613964309
-9.29	0.109181166506114
-9.28	0.10875149268906
-9.27	0.10747495695904
-9.26	0.107573202273589
-9.25	0.10740409624939
-9.24	0.107565513980787
-9.23	0.107882678285071
-9.22	0.107454537060004
-9.21	0.107023933004064
-9.2	0.107804802366632
-9.19	0.106583212527325
-9.18	0.107877417913139
-9.17	0.107388637809295
-9.16	0.108260607441506
-9.15	0.107405390109088
-9.14	0.106780041551546
-9.13	0.107871571100102
-9.12	0.107379842829933
-9.11	0.108719295923971
-9.1	0.107438976833826
-9.09	0.108601287048927
-9.08	0.106681571837705
-9.07	0.107869103067692
-9.06	0.109252731295286
-9.05	0.107250749073052
-9.04	0.106894835786708
-9.03	0.107735050671855
-9.02	0.107619282774685
-9.01	0.108129013855696
-9	0.10887779015908
-8.99	0.107844875984693
-8.98	0.108798334217649
-8.97	0.109042841407415
-8.96	0.107557415148901
-8.95	0.107824304924551
-8.94	0.10825366336348
-8.93	0.108067187102124
-8.92	0.10808491245872
-8.91	0.108047093964979
-8.9	0.10774657198339
-8.89	0.108500303423828
-8.88	0.10753955688623
-8.87	0.108603206201708
-8.86	0.108052737445139
-8.85	0.106861663044671
-8.84	0.107599490382505
-8.83	0.108891159815887
-8.82	0.107168960050677
-8.81	0.108632445204318
-8.8	0.107719321370522
-8.79	0.108651278654504
-8.78	0.108236542635307
-8.77	0.107273153078098
-8.76	0.107554273447327
-8.75	0.107786331495258
-8.74	0.10731372043877
-8.73	0.107734655525932
-8.72	0.108359278114692
-8.71	0.10741265747608
-8.7	0.10870348216542
-8.69	0.107624933883525
-8.68	0.108711334894549
-8.67	0.107579212153503
-8.66	0.108892488127445
-8.65	0.107681014981882
-8.64	0.109765749650504
-8.63	0.108648072819485
-8.62	0.108845035023058
-8.61	0.107582403337241
-8.6	0.108144365852888
-8.59	0.106810754523139
-8.58	0.107659183389392
-8.57	0.107385906467661
-8.56	0.108258473315264
-8.55	0.109314490395342
-8.54	0.106868024951814
-8.53	0.10719424560038
-8.52	0.107963996703528
-8.51	0.108062261898139
-8.5	0.10750538550685
-8.49	0.108887519242946
-8.48	0.106715874186247
-8.47	0.108312485120128
-8.46	0.107859050296205
-8.45	0.108654588355509
-8.44	0.108045236338694
-8.43	0.107379623599696
-8.42	0.10800006301879
-8.41	0.109268839224965
-8.4	0.108407898100028
-8.39	0.107467188197848
-8.38	0.106874781653589
-8.37	0.108750841613469
-8.36	0.107489489665373
-8.35	0.108220322651182
-8.34	0.107709796075857
-8.33	0.107412065458137
-8.32	0.107696233081773
-8.31	0.108045472191929
-8.3	0.10745162212114
-8.29	0.108522125281971
-8.28	0.108826122446155
-8.27	0.106990501163824
-8.26	0.108415889148824
-8.25	0.109403034860389
-8.24	0.108714869876162
-8.23	0.107781150654996
-8.22	0.107955993348549
-8.21	0.108687263393358
-8.2	0.107526937210296
-8.19	0.106789157129256
-8.18	0.107443668010664
-8.17	0.108444246435286
-8.16	0.108473466077772
-8.15	0.107384721127976
-8.14	0.108611877980641
-8.13	0.107810695130885
-8.12	0.108218527088146
-8.11	0.108150060026081
-8.1	0.10720233611832
-8.09	0.108047417413662
-8.08	0.107776708108589
-8.07	0.107889647330637
-8.06	0.10726953978202
-8.05	0.107778710372255
-8.04	0.105779159637628
-8.03	0.107965471887651
-8.02	0.108557701269704
-8.01	0.108325991225232
-8	0.107356333905436
-7.99	0.107598232704734
-7.98	0.109408717706884
-7.97	0.106785448698592
-7.96	0.10903539340424
-7.95	0.106793576302576
-7.94	0.108325219071842
-7.93	0.106996554956951
-7.92	0.10809998635528
-7.91	0.107635154106011
-7.9	0.108380819504814
-7.89	0.108568644045055
-7.88	0.108636048837791
-7.87	0.107852049695767
-7.86	0.107605473711984
-7.85	0.108387625693709
-7.84	0.108523304469623
-7.83	0.107847050108277
-7.82	0.10651549296095
-7.81	0.106722125286036
-7.8	0.10821435376508
-7.79	0.107399621506736
-7.78	0.105654653262822
-7.77	0.106815902479016
-7.76	0.107897986559469
-7.75	0.106822532132979
-7.74	0.106791268457359
-7.73	0.107914295944941
-7.72	0.108605979485404
-7.71	0.107572843265744
-7.7	0.108668642511429
-7.69	0.107047642751097
-7.68	0.108174893045908
-7.67	0.10892631689637
-7.66	0.106895748272414
-7.65	0.10823645557524
-7.64	0.108085749537976
-7.63	0.106863970844437
-7.62	0.107409832792244
-7.61	0.10757048611284
-7.6	0.107985888992147
-7.59	0.10727631941004
-7.58	0.107976106619866
-7.57	0.108275952522635
-7.56	0.106918010300858
-7.55	0.108272246607411
-7.54	0.108178894244149
-7.53	0.106878608707275
-7.52	0.10662939254687
-7.51	0.108615500692424
-7.5	0.108081795088357
-7.49	0.10777971287003
-7.48	0.108362168133536
-7.47	0.107298088757214
-7.46	0.106953740977122
-7.45	0.107573565942252
-7.44	0.108084659213746
-7.43	0.107811541394825
-7.42	0.107632404646207
-7.41	0.108426092017094
-7.4	0.107949940777573
-7.39	0.106871797771489
-7.38	0.10836431895409
-7.37	0.107716941025395
-7.36	0.107638281025316
-7.35	0.108348694700261
-7.34	0.10687141910878
-7.33	0.108941922395787
-7.32	0.108450223511873
-7.31	0.107186073259856
-7.3	0.108240107574511
-7.29	0.10853976827071
-7.28	0.106085048592081
-7.27	0.108305380881935
-7.26	0.107190061678315
-7.25	0.107611817819595
-7.24	0.108183043723191
-7.23	0.107827142520364
-7.22	0.107543226805817
-7.21	0.108120276542545
-7.2	0.108285576496106
-7.19	0.107998721971608
-7.18	0.108955812914956
-7.17	0.107460963470168
-7.16	0.10698848032658
-7.15	0.108034401079166
-7.14	0.107387708357987
-7.13	0.107855393270458
-7.12	0.108512112109596
-7.11	0.107651083152885
-7.1	0.106869523126344
-7.09	0.107608841819738
-7.08	0.107120216046032
-7.07	0.108673837723917
-7.06	0.106624247233023
-7.05	0.10738707149031
-7.04	0.107151264470463
-7.03	0.10717373649361
-7.02	0.107381174775154
-7.01	0.107982524894209
-7	0.107852644591369
-6.99	0.106802472266834
-6.98	0.10729381897785
-6.97	0.10637637187237
-6.96	0.108674074048988
-6.95	0.107467260996936
-6.94	0.10708973317229
-6.93	0.107748445766505
-6.92	0.106678196200634
-6.91	0.107465206446243
-6.9	0.106862844109643
-6.89	0.10688062247551
-6.88	0.10737892466336
-6.87	0.108145701166967
-6.86	0.106782322600134
-6.85	0.109056982626836
-6.84	0.107387762572205
-6.83	0.107147846682156
-6.82	0.107702928758735
-6.81	0.10747980984795
-6.8	0.107765115507638
-6.79	0.107664453621268
-6.78	0.106881006703997
-6.77	0.107040420422741
-6.76	0.106474831850985
-6.75	0.1086250833563
-6.74	0.108712460004573
-6.73	0.106548287038106
-6.72	0.107854058339883
-6.71	0.106278017438415
-6.7	0.107574049359297
-6.69	0.107803544792125
-6.68	0.107870045209512
-6.67	0.10938174044006
-6.66	0.107748094438856
-6.65	0.107604929128525
-6.64	0.108232477496332
-6.63	0.106788366449119
-6.62	0.107626270246185
-6.61	0.107971676843358
-6.6	0.106692044659433
-6.59	0.107320938070691
-6.58	0.107394467742708
-6.57	0.108263521999375
-6.56	0.106820640998547
-6.55	0.107526821797971
-6.54	0.106637098385117
-6.53	0.107141092563075
-6.52	0.10784727161794
-6.51	0.106428990648537
-6.5	0.107424214003372
-6.49	0.106121851273479
-6.48	0.108657678965605
-6.47	0.10708516856726
-6.46	0.107517896793596
-6.45	0.107704512656577
-6.44	0.108339666786338
-6.43	0.107946386925717
-6.42	0.107379493012783
-6.41	0.106396445180938
-6.4	0.108240823292553
-6.39	0.107556252348356
-6.38	0.107741960745472
-6.37	0.107413456831333
-6.36	0.107076451430809
-6.35	0.107571259407904
-6.34	0.106762325185182
-6.33	0.106875450377009
-6.32	0.106334343967649
-6.31	0.107634962251929
-6.3	0.106812724981904
-6.29	0.107182515749274
-6.28	0.106590410931114
-6.27	0.107565238515532
-6.26	0.106744602360768
-6.25	0.10732286437547
-6.24	0.106011531381371
-6.23	0.107741993682152
-6.22	0.106263278726274
-6.21	0.107076413165845
-6.2	0.107425464791751
-6.19	0.107660064813316
-6.18	0.106593899696691
-6.17	0.108365224358395
-6.16	0.107698227159863
-6.15	0.107103617074777
-6.14	0.107992154223003
-6.13	0.106735224447821
-6.12	0.106811657137997
-6.11	0.106533519865059
-6.1	0.106749586296664
-6.09	0.107379733762333
-6.08	0.108077880692503
-6.07	0.106667126053771
-6.06	0.107089969981616
-6.05	0.108056750468111
-6.04	0.107192382689587
-6.03	0.109010545710101
-6.02	0.107510890275325
-6.01	0.107109073996927
-6	0.107675186643163
-5.99	0.10722396410222
-5.98	0.106593906312776
-5.97	0.106041485786305
-5.96	0.108118279230855
-5.95	0.10720411783346
-5.94	0.107629699648077
-5.93	0.107127168854934
-5.92	0.106681008865554
-5.91	0.107943319318985
-5.9	0.107835073117939
-5.89	0.10820729197408
-5.88	0.106546444822156
-5.87	0.107288825484823
-5.86	0.108545832387236
-5.85	0.107916293427937
-5.84	0.107703724672463
-5.83	0.107318264632083
-5.82	0.109835166234018
-5.81	0.107111565925278
-5.8	0.105947293969475
-5.79	0.107756377650605
-5.78	0.108129340271057
-5.77	0.107245516263774
-5.76	0.107178121821998
-5.75	0.107219373338309
-5.74	0.107724361523023
-5.73	0.106530882537487
-5.72	0.108059511559785
-5.71	0.107338283951434
-5.7	0.106087260711275
-5.69	0.105928195908825
-5.68	0.106709918511088
-5.67	0.106613959615908
-5.66	0.106782876457946
-5.65	0.106514199732577
-5.64	0.108106570109777
-5.63	0.10744249619934
-5.62	0.10879405231392
-5.61	0.107738672618887
-5.6	0.107293983273982
-5.59	0.108313052922905
-5.58	0.106507869389395
-5.57	0.10682248997039
-5.56	0.107957619024615
-5.55	0.108166667931032
-5.54	0.108413879111725
-5.53	0.107862973927439
-5.52	0.107686967900767
-5.51	0.106211522181314
-5.5	0.106639832486401
-5.49	0.107842026371155
-5.48	0.107654266689258
-5.47	0.106580617414148
-5.46	0.106906425984748
-5.45	0.108034103370196
-5.44	0.107647659793117
-5.43	0.10668343346097
-5.42	0.108187238522408
-5.41	0.107213040604958
-5.4	0.106914645995054
-5.39	0.106975828220414
-5.38	0.107253342147174
-5.37	0.107073637481809
-5.36	0.107194672124942
-5.35	0.108665853539428
-5.34	0.106888446509339
-5.33	0.107376736392353
-5.32	0.106987659236257
-5.31	0.107867369002633
-5.3	0.108385564993287
-5.29	0.106028302259313
-5.28	0.108135536541706
-5.27	0.106389613099906
-5.26	0.107811078204831
-5.25	0.106647807166832
-5.24	0.108947890360858
-5.23	0.107416065693151
-5.22	0.107402010628985
-5.21	0.106429503311486
-5.2	0.107184333423139
-5.19	0.106583353704196
-5.18	0.106216344422026
-5.17	0.10711750376592
-5.16	0.107704719097567
-5.15	0.105350405003506
-5.14	0.106917679096201
-5.13	0.10772388783928
-5.12	0.107183115386122
-5.11	0.107322029701902
-5.1	0.107217034107545
-5.09	0.106307655203165
-5.08	0.107490175171292
-5.07	0.107725590596534
-5.06	0.108152990033122
-5.05	0.108151917400395
-5.04	0.107987360734468
-5.03	0.106714059416784
-5.02	0.107181712450926
-5.01	0.107280249121877
-5	0.106789351504907
-4.99	0.107752906165444
-4.98	0.106091328272025
-4.97	0.10700526011731
-4.96	0.109235493577067
-4.95	0.105904113037237
-4.94	0.10773402388165
-4.93	0.106284926241801
-4.92	0.108527910373764
-4.91	0.107419084546172
-4.9	0.107045289120921
-4.89	0.107392065958785
-4.88	0.107752638817917
-4.87	0.106814461792448
-4.86	0.107602086487906
-4.85	0.10755726681173
-4.84	0.106555112779344
-4.83	0.106415237763459
-4.82	0.107238168357527
-4.81	0.107284309635599
-4.8	0.106482270354214
-4.79	0.107600202849109
-4.78	0.107311638565546
-4.77	0.107006058443616
-4.76	0.107713629448182
-4.75	0.107751455822234
-4.74	0.106431587251993
-4.73	0.107200726097952
-4.72	0.106862008220889
-4.71	0.10726421041361
-4.7	0.107850770793568
-4.69	0.107082021404112
-4.68	0.107173678393754
-4.67	0.106876717094655
-4.66	0.107623737028978
-4.65	0.10800317090571
-4.64	0.107168787399811
-4.63	0.106430298620016
-4.62	0.107613011347006
-4.61	0.108475950866975
-4.6	0.108050831344467
-4.59	0.105456597908955
-4.58	0.108120614218445
-4.57	0.106831247847622
-4.56	0.107645492157847
-4.55	0.106574607204309
-4.54	0.107014583285192
-4.53	0.106056986430271
-4.52	0.107170426093104
-4.51	0.10723848324461
-4.5	0.107722622298444
-4.49	0.107147325545791
-4.48	0.107387716195684
-4.47	0.106777625637658
-4.46	0.106903741228805
-4.45	0.10713827035519
-4.44	0.107712482114868
-4.43	0.106727928347395
-4.42	0.107285114485041
-4.41	0.107957483633641
-4.4	0.106890933284406
-4.39	0.108075450658202
-4.38	0.107005201901574
-4.37	0.106690738220672
-4.36	0.107845945174752
-4.35	0.10635233293681
-4.34	0.106906152335125
-4.33	0.107058078512892
-4.32	0.107039234159661
-4.31	0.106858678855998
-4.3	0.107582118849364
-4.29	0.106843125431443
-4.28	0.107299089002677
-4.27	0.10720461463675
-4.26	0.107056866146806
-4.25	0.106493176147938
-4.24	0.107186389008745
-4.23	0.108139078991055
-4.22	0.107592352123387
-4.21	0.106320589090245
-4.2	0.105010379140462
-4.19	0.107527361067758
-4.18	0.107280537038511
-4.17	0.107140925663311
-4.16	0.107303361983234
-4.15	0.10657905991619
-4.14	0.107711073447692
-4.13	0.106172934994268
-4.12	0.107552887016061
-4.11	0.108892506974092
-4.1	0.107318158621033
-4.09	0.106302840257107
-4.08	0.106637765077332
-4.07	0.106587218739432
-4.06	0.106446703510527
-4.05	0.106129592708722
-4.04	0.107242984588094
-4.03	0.107324454373595
-4.02	0.106453135784674
-4.01	0.107666807946631
-4	0.106583209127549
-3.99	0.109057043952727
-3.98	0.107861227356398
-3.97	0.106751899567181
-3.96	0.106038042720039
-3.95	0.106060055053865
-3.94	0.106131004931968
-3.93	0.10706789673407
-3.92	0.105877243621811
-3.91	0.107649186435098
-3.9	0.106730707077979
-3.89	0.10710640133606
-3.88	0.108302363871878
-3.87	0.107314836423754
-3.86	0.106994240292908
-3.85	0.10695838027497
-3.84	0.107136933741005
-3.83	0.106830514501172
-3.82	0.107838457639423
-3.81	0.106762990039124
-3.8	0.106146979443247
-3.79	0.106884615703586
-3.78	0.107128546479933
-3.77	0.10718632859972
-3.76	0.107597392382731
-3.75	0.107308766580029
-3.74	0.106696338083326
-3.73	0.10736275919548
-3.72	0.10625252380364
-3.71	0.107696218058799
-3.7	0.107602481128779
-3.69	0.106797382588586
-3.68	0.106958056913805
-3.67	0.106571022199507
-3.66	0.107263966927761
-3.65	0.107177682966163
-3.64	0.107121525399077
-3.63	0.10525902093873
-3.62	0.106972406017756
-3.61	0.107350685138579
-3.6	0.10690798765163
-3.59	0.106856733966228
-3.58	0.1065218851743
-3.57	0.107321589628697
-3.56	0.107893337250647
-3.55	0.106651349520232
-3.54	0.106561571535663
-3.53	0.10740945848342
-3.52	0.1073105504925
-3.51	0.10738152986791
-3.5	0.106674290242102
-3.49	0.107409332107219
-3.48	0.106440109462465
-3.47	0.107122915734355
-3.46	0.107823746542536
-3.45	0.107146032324415
-3.44	0.106896637022912
-3.43	0.10688645813388
-3.42	0.105751880438884
-3.41	0.105655665333493
-3.4	0.106940431912453
-3.39	0.107313914559695
-3.38	0.107707996417639
-3.37	0.107612629440019
-3.36	0.108331787878411
-3.35	0.106445363536117
-3.34	0.10832241118898
-3.33	0.106375794468793
-3.32	0.106252652974609
-3.31	0.106380008127337
-3.3	0.106887209777946
-3.29	0.107569145380087
-3.28	0.105397820533657
-3.27	0.10605749282935
-3.26	0.107919205698491
-3.25	0.10665902102284
-3.24	0.10810382683916
-3.23	0.107412491922836
-3.22	0.106655579458665
-3.21	0.106683097047638
-3.2	0.106657726177839
-3.19	0.107528748554298
-3.18	0.105794940338997
-3.17	0.106864815881597
-3.16	0.107426225027878
-3.15	0.106914965010775
-3.14	0.106301696285763
-3.13	0.107099476589131
-3.12	0.105924617790183
-3.11	0.107722193389664
-3.1	0.106853094851975
-3.09	0.105871620036535
-3.08	0.106575077174129
-3.07	0.107817695015404
-3.06	0.107456868466297
-3.05	0.107688865992225
-3.04	0.106230840117866
-3.03	0.10650984919757
-3.02	0.106342652046764
-3.01	0.105818637101697
-3	0.105342671343023
-2.99	0.107811062887569
-2.98	0.107455748957688
-2.97	0.106648773368097
-2.96	0.106146523840508
-2.95	0.107308645657742
-2.94	0.106400296596124
-2.93	0.106514024287304
-2.92	0.108556067207307
-2.91	0.106565007822691
-2.9	0.106686922267353
-2.89	0.106634160655166
-2.88	0.105482383222881
-2.87	0.105983842904538
-2.86	0.105686869657078
-2.85	0.106579659564162
-2.84	0.105929429497057
-2.83	0.107999773772782
-2.82	0.106702530313114
-2.81	0.107486044892071
-2.8	0.107248271595228
-2.79	0.107144834663848
-2.78	0.106462439734552
-2.77	0.106867668287133
-2.76	0.106918152866387
-2.75	0.1076319435563
-2.74	0.1067868313045
-2.73	0.107547029446854
-2.72	0.107080041310209
-2.71	0.107089937924332
-2.7	0.107781096240398
-2.69	0.106376804978587
-2.68	0.106035295987843
-2.67	0.107115144734605
-2.66	0.106809417539497
-2.65	0.106284003238006
-2.64	0.1075603932693
-2.63	0.107266356030046
-2.62	0.107093027850303
-2.61	0.106150011009824
-2.6	0.106881176894166
-2.59	0.106855610971594
-2.58	0.107274032634211
-2.57	0.106999759373292
-2.56	0.107328198646888
-2.55	0.107690212954589
-2.54	0.107194059615552
-2.53	0.107134185003109
-2.52	0.107078579009604
-2.51	0.106776346733102
-2.5	0.107050141218481
-2.49	0.106425753978783
-2.48	0.106546989924168
-2.47	0.107391531263457
-2.46	0.108180857209608
-2.45	0.106661848769561
-2.44	0.106521291678913
-2.43	0.106427109474408
-2.42	0.105997750647934
-2.41	0.10823461947401
-2.4	0.105993286564773
-2.39	0.10710934142186
-2.38	0.10680935752935
-2.37	0.106060302908218
-2.36	0.106408139114194
-2.35	0.107690222412041
-2.34	0.108552285778931
-2.33	0.107590712244595
-2.32	0.106309443483055
-2.31	0.106770400955587
-2.3	0.107106233936469
-2.29	0.107317827201092
-2.28	0.106149657205054
-2.27	0.106455218322948
-2.26	0.108716787633078
-2.25	0.106535910942712
-2.24	0.106666608313531
-2.23	0.106110629180287
-2.22	0.105524504209713
-2.21	0.108180919824112
-2.2	0.107212040378063
-2.19	0.106580703041372
-2.18	0.107175819132281
-2.17	0.105663860576672
-2.16	0.106194989360751
-2.15	0.106794391912512
-2.14	0.107409393554073
-2.13	0.10674978230715
-2.12	0.106892017652521
-2.11	0.106101499906824
-2.1	0.107276802790822
-2.09	0.108844431706625
-2.08	0.106376996245213
-2.07	0.107576244330006
-2.06	0.107471517617682
-2.05	0.106215965240524
-2.04	0.106169515850406
-2.03	0.107108928754765
-2.02	0.105846549281097
-2.01	0.107458106294898
-2	0.107027960137993
-1.99	0.10633447251226
-1.98	0.107201857533686
-1.97	0.106005091952198
-1.96	0.106794621733326
-1.95	0.106802040689164
-1.94	0.105647272897474
-1.93	0.106694468162851
-1.92	0.105948956777395
-1.91	0.10615939858099
-1.9	0.104426600903332
-1.89	0.106525333990405
-1.88	0.10616610727495
-1.87	0.105970193620856
-1.86	0.105776946879668
-1.85	0.107045377611254
-1.84	0.106706332131023
-1.83	0.106834487502331
-1.82	0.107947094831606
-1.81	0.106504503814054
-1.8	0.107201735669236
-1.79	0.107090675665954
-1.78	0.106131422147742
-1.77	0.10621055667789
-1.76	0.106475715657737
-1.75	0.10623980515721
-1.74	0.107090235989818
-1.73	0.107052893026676
-1.72	0.106359062720073
-1.71	0.105748333818693
-1.7	0.105668585794973
-1.69	0.106808267751713
-1.68	0.107559302972614
-1.67	0.106462086469893
-1.66	0.107049513431219
-1.65	0.106183850980927
-1.64	0.106181712901317
-1.63	0.105602395773444
-1.62	0.107702322310254
-1.61	0.107033624011092
-1.6	0.107399796600022
-1.59	0.10544739825111
-1.58	0.106837682237981
-1.57	0.107611688127224
-1.56	0.106521517731013
-1.55	0.108413489661105
-1.54	0.106694748240065
-1.53	0.105749412602081
-1.52	0.10778445182674
-1.51	0.106309539219926
-1.5	0.107506122331601
-1.49	0.107106991068331
-1.48	0.106736104303584
-1.47	0.107339692392004
-1.46	0.10612557292368
-1.45	0.106340721983541
-1.44	0.105423553599681
-1.43	0.10613141765974
-1.42	0.105547651831848
-1.41	0.107672946940138
-1.4	0.106900056523592
-1.39	0.106606336467426
-1.38	0.106578348586577
-1.37	0.106215805916717
-1.36	0.106886912149633
-1.35	0.106543825256286
-1.34	0.106128000899101
-1.33	0.106233565842522
-1.32	0.106166791396085
-1.31	0.105907197156865
-1.3	0.106651250803399
-1.29	0.107646036953104
-1.28	0.106049343598746
-1.27	0.10713410263608
-1.26	0.106740286155491
-1.25	0.106149853864178
-1.24	0.10747078077195
-1.23	0.105865010441331
-1.22	0.106278619862561
-1.21	0.106889095736834
-1.2	0.107262850399573
-1.19	0.107169889767112
-1.18	0.106602306218421
-1.17	0.106361268743296
-1.16	0.106716840041531
-1.15	0.105941600809808
-1.14	0.106664841730007
-1.13	0.106600785059971
-1.12	0.106854162109123
-1.11	0.106195806456069
-1.1	0.106463442536162
-1.09	0.105592953347814
-1.08	0.1062485361481
-1.07	0.106636750612346
-1.06	0.106748481344552
-1.05	0.106512125710106
-1.04	0.106761794806815
-1.03	0.106126674927471
-1.02	0.107660385197563
-1.01	0.107282463631851
-1	0.10662524734587
-0.99	0.107522540407015
-0.98	0.107624310026455
-0.97	0.105543029569817
-0.96	0.107121106110453
-0.95	0.107442560743062
-0.94	0.106636781763549
-0.93	0.106642289693812
-0.92	0.107842473459739
-0.91	0.107407430314062
-0.9	0.106904679017994
-0.89	0.106027068593125
-0.88	0.107873133020165
-0.87	0.107566742867668
-0.86	0.106170541591367
-0.85	0.106404294839271
-0.84	0.106392112310165
-0.83	0.107015354693346
-0.82	0.105941208404204
-0.81	0.104838565807802
-0.8	0.106510665326851
-0.79	0.10577742234471
-0.78	0.106827879980535
-0.77	0.105769357810265
-0.76	0.10650200159741
-0.75	0.106846243646337
-0.74	0.106515147522945
-0.73	0.105918846973003
-0.72	0.106539779411071
-0.71	0.105628521566804
-0.7	0.106230893781679
-0.69	0.106639563385386
-0.68	0.106723785200762
-0.67	0.1067877233747
-0.66	0.108100572337691
-0.65	0.106120285825987
-0.64	0.106356580432712
-0.63	0.107506450972108
-0.62	0.107793980651387
-0.61	0.107418725874602
-0.6	0.106757740824001
-0.59	0.103957855025807
-0.58	0.105776078760811
-0.57	0.107230975150925
-0.56	0.106115615146137
-0.55	0.107606982256909
-0.54	0.10593224829528
-0.53	0.106923683319956
-0.52	0.106272943744282
-0.51	0.107183457937161
-0.5	0.106687864958769
-0.49	0.107576662258921
-0.48	0.105569177827289
-0.47	0.107013466382634
-0.46	0.107206510085075
-0.45	0.10751393485722
-0.44	0.106327755232317
-0.43	0.10578985600817
-0.42	0.106035324610405
-0.41	0.106767650426206
-0.4	0.108596991687225
-0.39	0.107411757279253
-0.38	0.106480664238991
-0.37	0.106345654386568
-0.36	0.104852680203847
-0.35	0.106591536288051
-0.34	0.107587174055419
-0.33	0.107827162547076
-0.32	0.106312319870475
-0.31	0.106514025939755
-0.3	0.106934949924248
-0.29	0.107275449088418
-0.28	0.106688957491146
-0.27	0.108210666657103
-0.26	0.107337450851844
-0.25	0.10668362334172
-0.24	0.107234561710788
-0.23	0.106729421823347
-0.22	0.106754334990955
-0.21	0.106191815623718
-0.2	0.107873426906539
-0.19	0.105525872964124
-0.18	0.105963954559655
-0.17	0.10617951987982
-0.16	0.105433850472428
-0.15	0.106216394126062
-0.14	0.105871889433175
-0.13	0.105651386896673
-0.12	0.105999102201958
-0.11	0.105382893414819
-0.1	0.105725745714014
-0.09	0.107444523646119
-0.08	0.105729267578401
-0.07	0.107710684041838
-0.06	0.107474391660633
-0.05	0.107029452623558
-0.04	0.10569346135374
-0.03	0.106862758973653
-0.02	0.105616952082903
-0.01	0.105858993332328
